AI-coupled HPC Workflows

Increasingly, scientific discovery requires sophisticated and scalable workflows. Workflows have become the ``new applications,'' wherein multi-scale computing campaigns comprise multiple and heterogeneous executable tasks. In particular, the introduction of AI/ML models into the traditional HPC workflows has been an enabler of highly accurate modeling, typically reducing computational needs compared to traditional methods. This chapter discusses various modes of integrating AI/ML models to HPC computations, resulting in diverse types of AI-coupled HPC workflows. The increasing need of coupling AI/ML and HPC across scientific domains is motivated, and then exemplified by a number of production-grade use cases for each mode. We additionally discuss the primary challenges of extreme-scale AI-coupled HPC campaigns -- task heterogeneity, adaptivity, performance -- and several framework and middleware solutions which aim to address them. While both HPC workflow and AI/ML computing paradigms are independently effective, we highlight how their integration, and ultimate convergence, is leading to significant improvements in scientific performance across a range of domains, ultimately resulting in scientific explorations otherwise unattainable.

==> notes.txt <==
Intro + Conclusion: 1000 words (total)
Paradigm: 1000 words
Examples: 1000-1500 words
Challenges + WFs: 2000 words (1k each)

Workflow Infrastructure for AI-for-Science

Abstract: Motivate Infrastructure for AI-for-Science from a learning everywhere perspective, use the 2 leading examples of DOE NVBL, and multi-scale, multi-surrogate simulations for Covid simulations to establish the (i) requirements, (ii) current state of community CI for learning-everywhere workflows, and (iii) future challenges. The chapter will also cover community capabilities, and not just on RADICAL work.

We will highlight the many CI challenges that multi-scale, multi-surrogate workflows impose that are not covered by these two exemplars (e.g.,  ensemble surrogate training  and other challenges that we touched upon in proposal with Linwei)

(If space permits, we will also touch on the growing need for integrating experimental data into these workflows and the CI challenges that introduces. It will be a  nice new exemplar of MLoutHPC)

1. Introduction: Why AI-driven-HPC (Slide #1)
2  “Learning EveryWhere” Paradigm
3. Specific Examples of “Learning EveryWhere”  Campaigns/Workflows
4. Challenges and Solutions
   4.1 Challenges of “Learning Everwhere” campaigns (Slide #24)
   4.2  Workflow Science/infrastructure challenges and solutions
     -  RADICAL-Cybertools: solutions (for IMPECCABLE and COVIDIsAirborne/GB)
   4.3  Related Work
5. Conclusion


We have now read all the submitted chapter contributions to check for consistency and for suggestions and comments for improvements to achieve a fairly uniform level of technical content. We have also talked with the publisher and to meet their schedule for publishing the book before the end of the year they would like to have the final manuscript from us before the end of May 2022. We would therefore like to suggest that your article is with us in final form by April 8th  at the latest. (earlier of course if you are submitting a draft)

The most significant change is to have all contributions in a uniform numbered style. In an early draft of our letter to contributors, we had specified that the citations should be in a numbered format. However, in a later draft, when we suggested using the publisher’s Word and LaTeX templates we did not see that the number format had been omitted. We apologize for this oversight. We would therefore request that all authors use the IEEE Proceedings citation format which you can find on the web (e.g. Bibtex and IEEE Numbered citation style). The IEEE format is supported by EndNote or Paperpile for Word and by LaTeX/BibTeX. Again many apologies for this last-minute hassle.

We are keen to include some color or B/W figures in most of the articles in the book. In addition, the publisher has agreed that we can introduce each section with a relevant and exciting color photo. We would therefore hope that you can include some photos/figures in your chapter and would welcome some suggestions for possible ‘section photos’.

We also think it would be valuable if you could add some suggestions for follow-up for research and/or teaching at the end of your contribution. We recognize however that this may not be appropriate for every article.

 It would be helpful in publicizing the book and your contribution if we could have a short abstract for your article. It would also help us in completing our introductory chapter if you could send us a brief list (no details) of the AI/ML methods used in your chapter. It would be helpful to have the abstract and the list of AI/ML methods as soon as possible.




